Quantization-based Bermudan option pricing in the $FX$ world

This paper proposes two numerical solution based on Product Optimal Quantization for the pricing of Foreign Echange (FX) linked long term Bermudan options e.g. Bermudan Power Reverse Dual Currency options, where we take into account stochastic domestic and foreign interest rates on top of stochastic FX rate, hence we consider a 3-factor model. For these two numerical methods, we give an estimation of the $L^2$-error induced by such approximations and we illustrate them with market-based examples that highlight the speed of such methods.

==> graphics/PRDC/2d_limit_in_N_volDOMFOR_500bp_lastDate1250_tree5.txt <==
N vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
1000 3.243247214 4
2000 3.243145912 5
4000 3.243059724 13
8000 3.24292776 40
16000 3.242875887 119
32000 3.242846672 342
64000 3.242830222 1385
128000 3.242822589 6392
256000 3.242819216 29071
512000 3.242817243 111936
1024000 3.242816263 451037


==> graphics/PRDC/2d_limit_in_N_volDOMFOR_500bp_lastDate2500_tree10.txt <==
N vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
1000 3.398384655 7
2000 3.397892195 10
4000 3.397803073 54
8000 3.397681517 93
16000 3.397578143 226
32000 3.397517829 833
64000 3.397479627 3833
128000 3.397460125 17086
256000 3.397449421 71794
512000 3.397444065 280609
1024000 3.397441282 1298267


==> graphics/PRDC/2d_limit_in_N_volDOMFOR_500bp_lastDate500_tree2.txt <==
N vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
1000 2.866686771 1
2000 2.866656612 3
4000 2.866646641 3
8000 2.86661636 7
16000 2.866607225 23
32000 2.866601055 100
64000 2.866598047 325
128000 2.866596375 1311
256000 2.866595767 6828
512000 2.866595445 27397
1024000 2.866595273 120503


==> graphics/PRDC/2d_limit_in_N_volDOMFOR_50bp_lastDate1250_tree10.txt <==
N vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
1000 3.753446133 8
2000 3.752845187 11
4000 3.752627868 25
8000 3.752540356 65
16000 3.752483 230
32000 3.752480065 866
64000 3.752470628 3740
128000 3.75246533 16481
256000 3.752463125 67377
512000 3.752462041 268197
1024000 3.752461493 1059911


==> graphics/PRDC/2d_limit_in_N_volDOMFOR_50bp_lastDate1250_tree5.txt <==
N vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
1000 3.261607789 3
2000 3.261354961 4
4000 3.261203502 9
8000 3.261181501 26
16000 3.261168046 96
32000 3.261160289 353
64000 3.261156189 1382
128000 3.261154239 7165
256000 3.261153225 33724
512000 3.261152739 119331
1024000 3.261152482 457865


==> graphics/PRDC/2d_limit_in_N_volDOMFOR_50bp_lastDate2500_tree10.txt <==
N vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
1000 3.458241102 7
2000 3.457596438 10
4000 3.45750575 22
8000 3.457444851 63
16000 3.457410885 234
32000 3.457395875 865
64000 3.457387384 3944
128000 3.457383491 17239
256000 3.457381371 73887
512000 3.457380332 287231
1024000 3.45737981 1162846


==> graphics/PRDC/2d_limit_in_N_volDOMFOR_50bp_lastDate2500_tree20.txt <==
N vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
1000 3.912831423 16
2000 3.912271303 24
4000 3.911983861 53
8000 3.911811615 159
16000 3.911735376 619
32000 3.911706078 2280
64000 3.911692447 10947
128000 3.911685145 48506
256000 3.91168114 166149
512000 3.911679118 660076
1024000 3.911678101 2614899


==> graphics/PRDC/2d_limit_in_N_volDOMFOR_50bp_lastDate500_tree2.txt <==
N vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
1000 2.871257953 1
2000 2.870876091 1
4000 2.870849588 3
8000 2.870837106 7
16000 2.870836083 26
32000 2.870834398 116
64000 2.870833439 422
128000 2.870832928 1720
256000 2.870832687 8139
512000 2.870832559 29803
1024000 2.870832496 110843


==> graphics/PRDC/2d_limit_in_N_volDOMFOR_50bp_lastDate500_tree4.txt <==
N vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
1000 3.43188005 4
2000 3.431547598 5
4000 3.431439898 13
8000 3.431387523 29
16000 3.431357926 96
32000 3.431346462 291
64000 3.431346063 1105
128000 3.431345055 4421
256000 3.431344353 20144
512000 3.431343944 86944
1024000 3.431343741 317138


==> graphics/PRDC/2d_limitinN_description.txt <==
Pricing of a 7PRDC_3F
Name of the risk factor with value:              EURUSD 88.17
Name of the vol of the risk factor with value:   vol_EURUSD 0.5
Name of the Discount Curve factor with Timeline: domestic     0   250   500   750  1000  1250  1500  1750  2000  2250  2500  3750  5000 12500
Name of the Discount Curve factor with values:   domestic        1 0.985112 0.970446 0.955997 0.941765 0.927743 0.913931 0.900325  0.88692 0.873716 0.860708 0.798516 0.740818 0.472367
Name of the vol of Discount Curve with value:    vol_domestic 0.005
Name of the Foreign Curve factor with Timeline:  foreign     0   250   500   750  1000  1250  1500  1750  2000  2250  2500  3750  5000 12500
Name of the Foreign Curve factor with values:    foreign        1  0.99005 0.980199 0.970446 0.960789 0.951229 0.941765 0.932394 0.923116 0.913931 0.904837 0.860708 0.818731 0.606531
Name of the vol of Foreign Curve with value:     vol_foreign 0.005
Exercises Date(s):                                 250 500


==> graphics/PRDC/2d_vc0.txt <==
----------- Beginning Inside VC -----------
-- Date --
0

-- Rate Curves --
domestic       1 0.98511 0.97045   0.956 0.94176 0.92774 0.91393 0.90032 0.88692 0.87372 0.86071 0.79852 0.74082 0.47237
foreign       1 0.99005  0.9802 0.97045 0.96079 0.95123 0.94176 0.93239 0.92312 0.91393 0.90484 0.86071 0.81873 0.60653

-- FX Rates --
EURUSD 88.17

-- Equities --

-- Volatilities --
vol_EURUSD 0.5
vol_domestic 0.005
vol_foreign 0.005

-- Correlations --
EURUSD_domestic 0
EURUSD_foreign 0
foreign_domestic 0

-- Markov State --
X 0
Y 0
----------- End Inside VC -----------



==> graphics/PRDC/2d_withcorrel_limit_in_N_volDOMFOR_500bp_lastDate1250_tree5.txt <==
N vor_notmarkovian time_vor_notmarkovian_nocorrel
1000 3.273080625 1277
2000 3.295918461 4908
4000 3.28456334 20696
8000 3.284519523 74314


==> graphics/PRDC/2d_withcorrel_limit_in_N_volDOMFOR_500bp_lastDate2500_tree10.txt <==
N vor_notmarkovian time_vor_notmarkovian_nocorrel
1000 3.492029724 1761
2000 3.512504109 7570
4000 3.497265991 44564
8000 3.496206618 161555


==> graphics/PRDC/2d_withcorrel_limit_in_N_volDOMFOR_500bp_lastDate500_tree2.txt <==
N vor_notmarkovian time_vor_notmarkovian_nocorrel
1000 2.878698721 181
2000 2.895780641 710
4000 2.882171144 3157
8000 2.883195886 14134


==> graphics/PRDC/2d_withcorrel_limit_in_N_volDOMFOR_50bp_lastDate1250_tree5.txt <==
N vor_notmarkovian time_vor_notmarkovian_nocorrel
1000 3.263649567 553
2000 3.263355483 2107
4000 3.263260143 9396
8000 3.2632356 40338
16000 3.263220039 164896
32000 3.263214063 647200


==> graphics/PRDC/2d_withcorrel_limit_in_N_volDOMFOR_50bp_lastDate2500_tree10.txt <==
N vor_notmarkovian time_vor_notmarkovian_nocorrel
1000 3.460813884 1283
2000 3.460237458 5127
4000 3.460108001 22977
8000 3.460035908 93567
16000 3.459999051 385125
32000 3.459987044 1518614


==> graphics/PRDC/2d_withcorrel_limit_in_N_volDOMFOR_50bp_lastDate500_tree2.txt <==
N vor_notmarkovian time_vor_notmarkovian_nocorrel
1000 2.872474736 122
2000 2.872108179 497
4000 2.872090564 2025
8000 2.872083234 9468
16000 2.872080183 38259
32000 2.872078899 152095


==> graphics/PRDC/2d_withcorrel_limitinN_description.txt <==
Pricing of a 7PRDC_3F
Name of the risk factor with value:              EURUSD 88.17
Name of the vol of the risk factor with value:   vol_EURUSD 0.5
Name of the Discount Curve factor with Timeline: domestic     0   250   500   750  1000  1250  1500  1750  2000  2250  2500  3750  5000 12500
Name of the Discount Curve factor with values:   domestic        1 0.985112 0.970446 0.955997 0.941765 0.927743 0.913931 0.900325  0.88692 0.873716 0.860708 0.798516 0.740818 0.472367
Name of the vol of Discount Curve with value:    vol_domestic 0.005
Name of the Foreign Curve factor with Timeline:  foreign     0   250   500   750  1000  1250  1500  1750  2000  2250  2500  3750  5000 12500
Name of the Foreign Curve factor with values:    foreign        1  0.99005 0.980199 0.970446 0.960789 0.951229 0.941765 0.932394 0.923116 0.913931 0.904837 0.860708 0.818731 0.606531
Name of the vol of Foreign Curve with value:     vol_foreign 0.005
Exercises Date(s):                                  250  500  750 1000 1250 1500 1750 2000 2250 2500


==> graphics/PRDC/2d_withcorrel_vc0.txt <==
----------- Beginning Inside VC -----------
-- Date --
0

-- Rate Curves --
domestic       1 0.98511 0.97045   0.956 0.94176 0.92774 0.91393 0.90032 0.88692 0.87372 0.86071 0.79852 0.74082 0.47237
foreign       1 0.99005  0.9802 0.97045 0.96079 0.95123 0.94176 0.93239 0.92312 0.91393 0.90484 0.86071 0.81873 0.60653

-- FX Rates --
EURUSD 88.17

-- Equities --

-- Volatilities --
vol_EURUSD 0.5
vol_domestic 0.005
vol_foreign 0.005

-- Correlations --
EURUSD_domestic 0.1574
EURUSD_foreign -0.0272
foreign_domestic 0.6558

-- Markov State --
----------- End Inside VC -----------



==> graphics/PRDC/4d_limit_in_N_volDOMFOR_500bp_lastDate1250_tree5.txt <==
N vor_nocorrel time_vor_nocorrel
1000 3.261093907 39
2000 3.259845933 21
4000 3.258597452 55
8000 3.258295803 106
16000 3.258381311 205
32000 3.25800063 487
64000 3.257229889 1903
128000 3.256774437 6527
256000 3.256415383 27592
512000 3.256266147 101797
1024000 3.256148354 363281


==> graphics/PRDC/4d_limit_in_N_volDOMFOR_500bp_lastDate2500_tree10.txt <==
N vor_nocorrel time_vor_nocorrel
1000 3.444381828 71
2000 3.435902939 69
4000 3.440137918 123
8000 3.437671713 261
16000 3.437677714 446
32000 3.437338934 1040
64000 3.43620948 3850
128000 3.435776245 14220
256000 3.435574678 64942
512000 3.435375362 233980
1024000 3.435180822 842947


==> graphics/PRDC/4d_limit_in_N_volDOMFOR_500bp_lastDate500_tree2.txt <==
N vor_nocorrel time_vor_nocorrel
1000 2.867545999 4
2000 2.868889534 4
4000 2.869144923 11
8000 2.868778106 25
16000 2.868671774 50
32000 2.868651402 113
64000 2.86838771 492
128000 2.868292964 1484
256000 2.868171342 6567
512000 2.868161396 23735
1024000 2.868129451 89536


==> graphics/PRDC/4d_limit_in_N_volDOMFOR_50bp_lastDate1250_tree10.txt <==
N vor_nocorrel time_vor_nocorrel
1000 3.757574324 30
2000 3.760444583 35
4000 3.759395166 94
8000 3.756092681 244
16000 3.755049119 393
32000 3.754475357 914
64000 3.754479835 3382
128000 3.753063488 12138
256000 3.753981924 54973
512000 3.753354631 200819
1024000 3.752957306 750558


==> graphics/PRDC/4d_limit_in_N_volDOMFOR_50bp_lastDate1250_tree5.txt <==
N vor_nocorrel time_vor_nocorrel
1000 3.256908158 14
2000 3.262943629 17
4000 3.26604875 45
8000 3.261364942 98
16000 3.260430764 197
32000 3.262293289 452
64000 3.2621375 1739
128000 3.261548548 6000
256000 3.262301231 26964
512000 3.261862829 96623
1024000 3.261347634 350871


==> graphics/PRDC/4d_limit_in_N_volDOMFOR_50bp_lastDate2500_tree10.txt <==
N vor_nocorrel time_vor_nocorrel
1000 3.466807895 78
2000 3.4590718 67
4000 3.465101753 146
8000 3.464088921 258
16000 3.459191989 468
32000 3.457711214 1057
64000 3.45917554 3957
128000 3.458851376 13623
256000 3.459069127 61849
512000 3.458627395 220629
1024000 3.458169535 783263


==> graphics/PRDC/4d_limit_in_N_volDOMFOR_50bp_lastDate2500_tree20.txt <==
N vor_nocorrel time_vor_nocorrel
1000 3.931084031 143
2000 3.925196301 157
4000 3.924311909 240
8000 3.921875017 491
16000 3.915879492 943
32000 3.914651457 2053
64000 3.91563819 7645
128000 3.914174495 29657
256000 3.914166611 123458
512000 3.913602045 446692
1024000 3.912825089 1561753


==> graphics/PRDC/4d_limit_in_N_volDOMFOR_50bp_lastDate500_tree2.txt <==
N vor_nocorrel time_vor_nocorrel
1000 2.869648169 3
2000 2.864889529 4
4000 2.872852334 20
8000 2.870733982 25
16000 2.870303912 48
32000 2.870851545 118
64000 2.870223539 429
128000 2.871114016 1543
256000 2.871502783 6569
512000 2.871208801 24574
1024000 2.870647541 88743


==> graphics/PRDC/4d_limit_in_N_volDOMFOR_50bp_lastDate500_tree4.txt <==
N vor_nocorrel time_vor_nocorrel
1000 3.42687885 10
2000 3.432733234 13
4000 3.435406198 39
8000 3.432269708 74
16000 3.430694653 158
32000 3.43185444 356
64000 3.431696959 1238
128000 3.431394003 4369
256000 3.432508551 18933
512000 3.431749455 67638
1024000 3.43129899 246045


==> graphics/PRDC/4d_limitinN_description.txt <==
Pricing of a 7PRDC_3F
Name of the risk factor with value:              EURUSD 88.17
Name of the vol of the risk factor with value:   vol_EURUSD 0.5
Name of the Discount Curve factor with Timeline: domestic     0   250   500   750  1000  1250  1500  1750  2000  2250  2500  3750  5000 12500
Name of the Discount Curve factor with values:   domestic        1 0.985112 0.970446 0.955997 0.941765 0.927743 0.913931 0.900325  0.88692 0.873716 0.860708 0.798516 0.740818 0.472367
Name of the vol of Discount Curve with value:    vol_domestic 0.05
Name of the Foreign Curve factor with Timeline:  foreign     0   250   500   750  1000  1250  1500  1750  2000  2250  2500  3750  5000 12500
Name of the Foreign Curve factor with values:    foreign        1  0.99005 0.980199 0.970446 0.960789 0.951229 0.941765 0.932394 0.923116 0.913931 0.904837 0.860708 0.818731 0.606531
Name of the vol of Foreign Curve with value:     vol_foreign 0.05
Exercises Date(s):                                  250  500  750 1000 1250 1500 1750 2000 2250 2500


==> graphics/PRDC/4d_vc0.txt <==
----------- Beginning Inside VC -----------
-- Date --
0

-- Rate Curves --
domestic       1 0.98511 0.97045   0.956 0.94176 0.92774 0.91393 0.90032 0.88692 0.87372 0.86071 0.79852 0.74082 0.47237
foreign       1 0.99005  0.9802 0.97045 0.96079 0.95123 0.94176 0.93239 0.92312 0.91393 0.90484 0.86071 0.81873 0.60653

-- FX Rates --
EURUSD 88.17

-- Equities --

-- Volatilities --
vol_EURUSD 0.5
vol_domestic 0.05
vol_foreign 0.05

-- Correlations --
EURUSD_domestic 0
EURUSD_foreign 0
foreign_domestic 0

-- Markov State --
----------- End Inside VC -----------



==> graphics/PRDC/EU_2d_limit_in_N_volDOMFOR_500bp_lastDate1250_tree1.txt <==
N ref vor_notmarkovian_nocorrel abs_error_vor_notmarkovian_nocorrel rel_error_vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
32000 1.539295559 1.539325064 6
64000 1.539295559 1.539311319 6
128000 1.539295559 1.539302922 9
256000 1.539295559 1.539298896 18
512000 1.539295559 1.539297343 24
1024000 1.539295559 1.539296471 49
2048000 1.539295559 1.539296011 100
4096000 1.539295559 1.539295797 191


==> graphics/PRDC/EU_2d_limit_in_N_volDOMFOR_500bp_lastDate2500_tree1.txt <==
N ref vor_notmarkovian_nocorrel abs_error_vor_notmarkovian_nocorrel rel_error_vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
32000 0.8013151892 0.8013405568 3
64000 0.8013151892 0.8013278698 5
128000 0.8013151892 0.801322662 8
256000 0.8013151892 0.8013182852 13
512000 0.8013151892 0.8013169516 23
1024000 0.8013151892 0.801315988 46
2048000 0.8013151892 0.8013155906 103
4096000 0.8013151892 0.80131538 192


==> graphics/PRDC/EU_2d_limit_in_N_volDOMFOR_500bp_lastDate500_tree1.txt <==
N ref vor_notmarkovian_nocorrel abs_error_vor_notmarkovian_nocorrel rel_error_vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
32000 2.159404007 2.159411914 4
64000 2.159404007 2.1594075 7
128000 2.159404007 2.159405671 9
256000 2.159404007 2.159404774 16
512000 2.159404007 2.159404417 22
1024000 2.159404007 2.159404233 44
2048000 2.159404007 2.159404108 103
4096000 2.159404007 2.15940406 153


==> graphics/PRDC/EU_2d_limit_in_N_volDOMFOR_50bp_lastDate1250_tree1.txt <==
N ref vor_notmarkovian_nocorrel abs_error_vor_notmarkovian_nocorrel rel_error_vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
32000 1.630435483 1.630435616 4
64000 1.630435483 1.630435299 5
128000 1.630435483 1.630435404 10
256000 1.630435483 1.630435372 15
512000 1.630435483 1.630435481 22
1024000 1.630435483 1.630435465 41
2048000 1.630435483 1.630435477 91
4096000 1.630435483 1.630435479 168


==> graphics/PRDC/EU_2d_limit_in_N_volDOMFOR_50bp_lastDate2500_tree1.txt <==
N ref vor_notmarkovian_nocorrel abs_error_vor_notmarkovian_nocorrel rel_error_vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
32000 1.127330259 1.127329304 4
64000 1.127330259 1.127330723 5
128000 1.127330259 1.127330363 8
256000 1.127330259 1.127330196 16
512000 1.127330259 1.127330273 24
1024000 1.127330259 1.127330272 45
2048000 1.127330259 1.127330263 99
4096000 1.127330259 1.127330258 166


==> graphics/PRDC/EU_2d_limit_in_N_volDOMFOR_50bp_lastDate500_tree1.txt <==
N ref vor_notmarkovian_nocorrel abs_error_vor_notmarkovian_nocorrel rel_error_vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
32000 2.171945242 2.171944741 1
64000 2.171945242 2.171945036 2
128000 2.171945242 2.17194514 5
256000 2.171945242 2.171945194 11
512000 2.171945242 2.17194522 22
1024000 2.171945242 2.171945231 46
2048000 2.171945242 2.171945235 88
4096000 2.171945242 2.171945239 206


==> graphics/PRDC/EU_2d_limitinN_description.txt <==
Pricing of a 7PRDC_3F
Name of the risk factor with value:              EURUSD 88.17
Name of the vol of the risk factor with value:   vol_EURUSD 0.5
Name of the Discount Curve factor with Timeline: domestic     0   250   500   750  1000  1250  1500  1750  2000  2250  2500  3750  5000 12500
Name of the Discount Curve factor with values:   domestic        1 0.985112 0.970446 0.955997 0.941765 0.927743 0.913931 0.900325  0.88692 0.873716 0.860708 0.798516 0.740818 0.472367
Name of the vol of Discount Curve with value:    vol_domestic 0.05
Name of the Foreign Curve factor with Timeline:  foreign     0   250   500   750  1000  1250  1500  1750  2000  2250  2500  3750  5000 12500
Name of the Foreign Curve factor with values:    foreign        1  0.99005 0.980199 0.970446 0.960789 0.951229 0.941765 0.932394 0.923116 0.913931 0.904837 0.860708 0.818731 0.606531
Name of the vol of Foreign Curve with value:     vol_foreign 0.05
Exercises Date(s):                                 2500


==> graphics/PRDC/EU_2d_vc0.txt <==
----------- Beginning Inside VC -----------
-- Date --
0

-- Rate Curves --
domestic       1 0.98511 0.97045   0.956 0.94176 0.92774 0.91393 0.90032 0.88692 0.87372 0.86071 0.79852 0.74082 0.47237
foreign       1 0.99005  0.9802 0.97045 0.96079 0.95123 0.94176 0.93239 0.92312 0.91393 0.90484 0.86071 0.81873 0.60653

-- FX Rates --
EURUSD 88.17

-- Equities --

-- Volatilities --
vol_EURUSD 0.5
vol_domestic 0.05
vol_foreign 0.05

-- Correlations --
EURUSD_domestic 0
EURUSD_foreign 0
foreign_domestic 0

-- Markov State --
X 0
Y 0
----------- End Inside VC -----------



==> graphics/PRDC/EU_2d_withcorrel_limit_in_N_volDOMFOR_500bp_lastDate1250_tree1.txt <==
N ref vor_notmarkovian_nocorrel abs_error_vor_notmarkovian_nocorrel rel_error_vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
32000 1.652226813 1.652072669 31
64000 1.652226813 1.652151028 66
128000 1.652226813 1.652188344 129
256000 1.652226813 1.652207531 261
512000 1.652226813 1.652217142 511
1024000 1.652226813 1.652221964 996
2048000 1.652226813 1.652224384 1969
4096000 1.652226813 1.652225601 3971


==> graphics/PRDC/EU_2d_withcorrel_limit_in_N_volDOMFOR_500bp_lastDate2500_tree1.txt <==
N ref vor_notmarkovian_nocorrel abs_error_vor_notmarkovian_nocorrel rel_error_vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
32000 1.103531914 1.10296864 36
64000 1.103531914 1.103247935 76
128000 1.103531914 1.103392072 139
256000 1.103531914 1.103462351 278
512000 1.103531914 1.103497152 547
1024000 1.103531914 1.103514162 1090
2048000 1.103531914 1.103523071 2325
4096000 1.103531914 1.103527493 4353


==> graphics/PRDC/EU_2d_withcorrel_limit_in_N_volDOMFOR_500bp_lastDate500_tree1.txt <==
N ref vor_notmarkovian_nocorrel abs_error_vor_notmarkovian_nocorrel rel_error_vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
32000 2.185536786 2.185483439 34
64000 2.185536786 2.185510374 68
128000 2.185536786 2.185523428 130
256000 2.185536786 2.185530092 258
512000 2.185536786 2.185533426 521
1024000 2.185536786 2.185535102 1010
2048000 2.185536786 2.185535941 1986
4096000 2.185536786 2.185536363 3941


==> graphics/PRDC/EU_2d_withcorrel_limit_in_N_volDOMFOR_50bp_lastDate1250_tree1.txt <==
N ref vor_notmarkovian_nocorrel abs_error_vor_notmarkovian_nocorrel rel_error_vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
32000 1.636518082 1.636217491 31
64000 1.636518082 1.636480575 63
128000 1.636518082 1.636498377 133
256000 1.636518082 1.636508195 254
512000 1.636518082 1.636513106 498
1024000 1.636518082 1.636515594 968
2048000 1.636518082 1.636516833 1984
4096000 1.636518082 1.636517458 3882


==> graphics/PRDC/EU_2d_withcorrel_limit_in_N_volDOMFOR_50bp_lastDate2500_tree1.txt <==
N ref vor_notmarkovian_nocorrel abs_error_vor_notmarkovian_nocorrel rel_error_vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
32000 1.141944391 1.141834718 32
64000 1.141944391 1.141889801 63
128000 1.141944391 1.141916852 131
256000 1.141944391 1.141930585 254
512000 1.141944391 1.141937449 500
1024000 1.141944391 1.141940918 989
2048000 1.141944391 1.141942646 2039
4096000 1.141944391 1.141943519 4133


==> graphics/PRDC/EU_2d_withcorrel_limit_in_N_volDOMFOR_50bp_lastDate500_tree1.txt <==
N ref vor_notmarkovian_nocorrel abs_error_vor_notmarkovian_nocorrel rel_error_vor_notmarkovian_nocorrel time_vor_notmarkovian_nocorrel
32000 2.173803852 2.173234493 32
64000 2.173803852 2.174144478 71
128000 2.173803852 2.173878698 143
256000 2.173803852 2.173791667 300
512000 2.173803852 2.173801165 529
1024000 2.173803852 2.173802507 998
2048000 2.173803852 2.173803177 1975
4096000 2.173803852 2.173803515 4090


==> graphics/PRDC/EU_2d_withcorrel_limitinN_description.txt <==
Pricing of a 7PRDC_3F
Name of the risk factor with value:              EURUSD 88.17
Name of the vol of the risk factor with value:   vol_EURUSD 0.5
Name of the Discount Curve factor with Timeline: domestic     0   250   500   750  1000  1250  1500  1750  2000  2250  2500  3750  5000 12500
Name of the Discount Curve factor with values:   domestic        1 0.985112 0.970446 0.955997 0.941765 0.927743 0.913931 0.900325  0.88692 0.873716 0.860708 0.798516 0.740818 0.472367
Name of the vol of Discount Curve with value:    vol_domestic 0.05
Name of the Foreign Curve factor with Timeline:  foreign     0   250   500   750  1000  1250  1500  1750  2000  2250  2500  3750  5000 12500
Name of the Foreign Curve factor with values:    foreign        1  0.99005 0.980199 0.970446 0.960789 0.951229 0.941765 0.932394 0.923116 0.913931 0.904837 0.860708 0.818731 0.606531
Name of the vol of Foreign Curve with value:     vol_foreign 0.05
Exercises Date(s):                                 2500


==> graphics/PRDC/EU_2d_withcorrel_vc0.txt <==
----------- Beginning Inside VC -----------
-- Date --
0

-- Rate Curves --
domestic       1 0.98511 0.97045   0.956 0.94176 0.92774 0.91393 0.90032 0.88692 0.87372 0.86071 0.79852 0.74082 0.47237
foreign       1 0.99005  0.9802 0.97045 0.96079 0.95123 0.94176 0.93239 0.92312 0.91393 0.90484 0.86071 0.81873 0.60653

-- FX Rates --
EURUSD 88.17

-- Equities --

-- Volatilities --
vol_EURUSD 0.5
vol_domestic 0.05
vol_foreign 0.05

-- Correlations --
EURUSD_domestic 0.1574
EURUSD_foreign -0.0272
foreign_domestic 0.6558

-- Markov State --
----------- End Inside VC -----------



==> graphics/PRDC/EU_4d_limit_in_N_volDOMFOR_500bp_lastDate1250_tree1.txt <==
N ref vor_nocorrel abs_error_vor_nocorrel rel_error_vor_nocorrel time_vor_nocorrel
32000 1.539295559 1.538425523 2
64000 1.539295559 1.53918265 4
128000 1.539295559 1.539514293 7
256000 1.539295559 1.539152488 13
512000 1.539295559 1.539526064 27
1024000 1.539295559 1.539551638 46
2048000 1.539295559 1.539303346 85
4096000 1.539295559 1.539326259 202


==> graphics/PRDC/EU_4d_limit_in_N_volDOMFOR_500bp_lastDate2500_tree1.txt <==
N ref vor_nocorrel abs_error_vor_nocorrel rel_error_vor_nocorrel time_vor_nocorrel
32000 0.8013151892 0.8012248891 2
64000 0.8013151892 0.801269543 4
128000 0.8013151892 0.8010390147 8
256000 0.8013151892 0.8013742283 15
512000 0.8013151892 0.8014655802 26
1024000 0.8013151892 0.8015029674 45
2048000 0.8013151892 0.801333584 83
4096000 0.8013151892 0.801319661 177


==> graphics/PRDC/EU_4d_limit_in_N_volDOMFOR_500bp_lastDate500_tree1.txt <==
N ref vor_nocorrel abs_error_vor_nocorrel rel_error_vor_nocorrel time_vor_nocorrel
32000 2.159404007 2.159719233 2
64000 2.159404007 2.159400315 4
128000 2.159404007 2.159471261 9
256000 2.159404007 2.159359388 14
512000 2.159404007 2.159388907 26
1024000 2.159404007 2.159397909 45
2048000 2.159404007 2.159410861 78
4096000 2.159404007 2.159415927 200


==> graphics/PRDC/EU_4d_limit_in_N_volDOMFOR_50bp_lastDate1250_tree1.txt <==
N ref vor_nocorrel abs_error_vor_nocorrel rel_error_vor_nocorrel time_vor_nocorrel
32000 1.630435483 1.630160431 2
64000 1.630435483 1.630176366 4
128000 1.630435483 1.63033107 11
256000 1.630435483 1.630404378 14
512000 1.630435483 1.630409051 25
1024000 1.630435483 1.630420032 41
2048000 1.630435483 1.630421076 76
4096000 1.630435483 1.630426297 192


==> graphics/PRDC/EU_4d_limit_in_N_volDOMFOR_50bp_lastDate2500_tree1.txt <==
N ref vor_nocorrel abs_error_vor_nocorrel rel_error_vor_nocorrel time_vor_nocorrel
32000 1.127330259 1.127231333 2
64000 1.127330259 1.127179024 4
128000 1.127330259 1.127212291 8
256000 1.127330259 1.127262743 14
512000 1.127330259 1.127301724 27
1024000 1.127330259 1.127306777 48
2048000 1.127330259 1.127304155 84
4096000 1.127330259 1.12730736 187


==> graphics/PRDC/EU_4d_limit_in_N_volDOMFOR_50bp_lastDate500_tree1.txt <==
N ref vor_nocorrel abs_error_vor_nocorrel rel_error_vor_nocorrel time_vor_nocorrel
32000 2.171945242 2.173015352 2
64000 2.171945242 2.171384717 4
128000 2.171945242 2.172325951 8
256000 2.171945242 2.172267068 13
512000 2.171945242 2.172124019 24
1024000 2.171945242 2.172014167 40
2048000 2.171945242 2.171900979 85
4096000 2.171945242 2.171934897 217


==> graphics/PRDC/EU_4d_limitinN_description.txt <==
Pricing of a 7PRDC_3F
Name of the risk factor with value:              EURUSD 88.17
Name of the vol of the risk factor with value:   vol_EURUSD 0.5
Name of the Discount Curve factor with Timeline: domestic     0   250   500   750  1000  1250  1500  1750  2000  2250  2500  3750  5000 12500
Name of the Discount Curve factor with values:   domestic        1 0.985112 0.970446 0.955997 0.941765 0.927743 0.913931 0.900325  0.88692 0.873716 0.860708 0.798516 0.740818 0.472367
Name of the vol of Discount Curve with value:    vol_domestic 0.05
Name of the Foreign Curve factor with Timeline:  foreign     0   250   500   750  1000  1250  1500  1750  2000  2250  2500  3750  5000 12500
Name of the Foreign Curve factor with values:    foreign        1  0.99005 0.980199 0.970446 0.960789 0.951229 0.941765 0.932394 0.923116 0.913931 0.904837 0.860708 0.818731 0.606531
Name of the vol of Foreign Curve with value:     vol_foreign 0.05
Exercises Date(s):                                 2500


==> graphics/PRDC/EU_4d_vc0.txt <==
----------- Beginning Inside VC -----------
-- Date --
0

-- Rate Curves --
domestic       1 0.98511 0.97045   0.956 0.94176 0.92774 0.91393 0.90032 0.88692 0.87372 0.86071 0.79852 0.74082 0.47237
foreign       1 0.99005  0.9802 0.97045 0.96079 0.95123 0.94176 0.93239 0.92312 0.91393 0.90484 0.86071 0.81873 0.60653

-- FX Rates --
EURUSD 88.17

-- Equities --

-- Volatilities --
vol_EURUSD 0.5
vol_domestic 0.05
vol_foreign 0.05

-- Correlations --
EURUSD_domestic 0
EURUSD_foreign 0
foreign_domestic 0

-- Markov State --
----------- End Inside VC -----------


